Atomic Diffusion and Mixing in Old Stars VIII: Chemical abundance variations in the globular cluster M4 (NGC 6121)

Variations in chemical abundances with evolutionary phase have been identified among stars in globular and open clusters with a wide range of metallicities. In the metal-poor clusters, these variations compare well with predictions from stellar structure and evolution models considering the internal diffusive motions of atoms and ions, collectively known as atomic diffusion, when moderated by an additional mixing process with a fine-tuned efficiency. We present here an investigation of these effects in the Galactic globular cluster NGC 6121 (M4) ([Fe/H] = -1.13) through a detailed chemical abundance analysis of 86 stars using high-resolution ESO/VLT FLAMES spectroscopy. The stars range from the main-sequence turnoff point (TOP) to the red giant branch (RGB) just above the bump. We identify C-N-O and Mg-Al-Si abundance anti-correlations, and confirm the presence of a bimodal population differing by 1 dex in nitrogen abundance. The composition of the second-generation stars imply pollution from both massive (20-40 Msol) and asymptotic giant branch stars. We find evolutionary variations in chemical abundances between the TOP and RGB, which are robust to uncertainties in stellar parameters and modelling assumptions. The variations are weak, but match predictions well when employing efficient additional mixing. Without correcting for Galactic production of lithium, we derive an initial lithium abundance 2.63+-0.10, which is marginally lower than the predicted primordial BBN value.

==> table2.txt <==
ID          RA(J2000)    Dec(J2000)  V-I    V        S/N  Teff  log g vmic
M4-8460    245.947189   -26.374998   1.512  14.507   120  4989  2.85  1.32
M4-8777    245.937393   -26.361475   1.462  15.257    95  5115  3.21  1.24
M4-9156    245.906998   -26.343929   1.539  14.083   115  4905  2.65  1.36
M4-13282   245.790207   -26.391041   1.238  16.582    51  6077  4.08  1.67
M4-28007   245.805023   -26.668879   1.504  14.949    93  5058  3.04  1.28
M4-28890   245.808380   -26.634052   1.306  16.393    56  5691  3.90  1.31
M4-28999   245.744095   -26.629938   1.269  16.721    49  6114  4.12  1.71
M4-29074   245.801117   -26.627436   1.272  16.567    52  5996  4.04  1.60
M4-29411   245.799026   -26.615091   1.372  16.317    67  5432  3.77  1.11
M4-29643   245.757233   -26.606016   1.314  16.386    61  5657  3.88  1.28
M4-29729   245.754745   -26.602362   1.289  16.458    55  5815  3.96  1.43
M4-30167   245.795822   -26.586775   1.328  16.468    59  5721  3.91  1.34
M4-30475   245.719543   -26.576086   1.502  14.875   103  5048  3.01  1.28
M4-31364   245.801315   -26.545910   1.474  15.461    94  5137  3.28  1.22
M4-31612   245.818344   -26.538235   1.487  14.950    97  5064  3.06  1.27
M4-32014   245.791840   -26.526640   1.384  16.414    67  5508  3.81  1.14
M4-32369   245.765167   -26.516289   1.467  15.340    91  5123  3.24  1.23
M4-32823   245.775970   -26.502649   1.353  16.361    57  5523  3.82  1.15
M4-33005   245.820419   -26.496639   1.634  13.218   110  4714  2.20  1.47
M4-33263   245.793091   -26.487000   1.249  16.779    53  6167  4.17  1.76
M4-33584   245.791367   -26.476000   1.530  14.556   120  4989  2.85  1.32
M4-33744   245.807968   -26.470360   1.256  16.652    54  6098  4.10  1.69
M4-34428   245.803162   -26.444555   1.450  16.306    68  5274  3.66  1.14
M4-36015   245.900894   -26.666784   1.512  14.133   114  4925  2.69  1.35
M4-36260   245.884186   -26.661438   1.200  16.689    44  6172  4.17  1.76
M4-36514   245.904114   -26.656372   1.204  16.723    46  6183  4.19  1.78
M4-36767   245.924362   -26.651114   1.225  16.513    50  6041  4.06  1.64
M4-36954   245.840668   -26.647408   1.242  16.634    51  6103  4.10  1.70
M4-37442   245.865692   -26.637724   1.486  15.031   109  5077  3.09  1.26
M4-37542   245.895477   -26.635786   1.480  14.475   116  4994  2.87  1.32
M4-38253   245.956451   -26.622717   1.386  16.271    69  5388  3.74  1.12
M4-38411   245.900696   -26.619402   1.250  16.406    55  5861  3.98  1.47
M4-38497   245.914108   -26.617594   1.295  16.366    60  5687  3.90  1.31
M4-38921   245.892105   -26.609539   1.269  16.682    53  6098  4.10  1.69
M4-38951   245.914352   -26.608992   1.527  14.679   113  5009  2.91  1.31
M4-39466   245.922516   -26.602665   1.217  16.391    50  5932  4.01  1.54
M4-39739   245.964951   -26.599407   1.390  16.352    60  5428  3.77  1.11
M4-39809   245.850662   -26.598526   1.489  15.303    95  5112  3.20  1.24
M4-39862   245.840561   -26.597990   1.306  16.490    54  5806  3.95  1.42
M4-40126   245.856888   -26.594595   1.299  16.413    63  5730  3.92  1.35
M4-40215   245.863571   -26.593439   1.543  14.111   118  4910  2.66  1.36
M4-41889   245.954498   -26.574154   1.224  16.645    50  6129  4.13  1.72
M4-43036   245.965790   -26.562180   1.272  16.491    57  5903  4.00  1.51
M4-43663   245.848923   -26.556074   1.496  14.553   110  5001  2.89  1.31
M4-43839   245.874069   -26.554451   1.482  14.936    94  5064  3.06  1.27
M4-44478   245.860916   -26.548532   1.240  16.656    53  6114  4.12  1.71
M4-44678   245.837234   -26.546751   1.460  15.137   102  5098  3.16  1.25
M4-47121   245.837082   -26.526884   1.637  13.393   105  4745  2.27  1.45
M4-47142   245.962097   -26.526737   1.464  15.416   101  5134  3.27  1.22
M4-47719   245.978409   -26.522198   1.611  13.267   124  4733  2.24  1.46
M4-49088   245.972504   -26.511942   1.463  15.472   102  5140  3.30  1.22
M4-50462   245.959747   -26.501045   1.460  15.321   113  5123  3.24  1.23
M4-50755   245.925461   -26.498911   1.271  16.662    61  6082  4.09  1.68
M4-50826   245.869385   -26.498310   1.172  16.600    51  6167  4.16  1.76
M4-51189   245.836151   -26.495331   1.242  16.775    53  6172  4.17  1.76
M4-51625   245.922852   -26.491837   1.260  16.775    52  6156  4.15  1.75
M4-52028   245.836227   -26.488642   1.256  16.761    49  6156  4.15  1.75
M4-52176   245.963089   -26.487211   1.329  16.550    62  5819  3.96  1.43
M4-52377   245.864639   -26.485682   1.285  16.539    55  5927  4.01  1.53
M4-53306   245.841324   -26.478342   1.498  15.267   103  5104  3.18  1.24
M4-54308   245.873413   -26.470264   1.283  16.662    56  6062  4.07  1.66
M4-54546   245.970840   -26.468489   1.607  13.757   131  4823  2.45  1.41
M4-54711   245.850113   -26.467234   1.272  16.573    62  6001  4.04  1.60
M4-55996   245.946442   -26.457163   1.265  16.500    58  5937  4.01  1.54
M4-57318   245.840378   -26.446346   1.606  13.662   145  4805  2.41  1.42
M4-58756   245.871552   -26.433292   1.519  15.019   106  5064  3.06  1.27
M4-58771   245.863480   -26.433195   1.281  16.674    52  6077  4.08  1.67
M4-59373   245.931320   -26.427082   1.554  14.361   133  4949  2.75  1.34
M4-60378   245.843796   -26.416395   1.272  16.612    39  6041  4.06  1.64
M4-63713   245.994934   -26.591228   1.178  16.630    44  6172  4.17  1.76
M4-63988   245.990555   -26.582148   1.243  16.573    41  6062  4.07  1.66
M4-64321   245.992950   -26.571772   1.244  16.544    50  6031  4.06  1.63
M4-64416   246.003601   -26.568699   1.487  14.805   112  5042  3.00  1.29
M4-65287   245.989075   -26.541613   1.525  14.287   105  4946  2.75  1.34
M4-65456   246.065125   -26.536022   1.194  16.747    41  6183  4.20  1.78
M4-65920   245.997162   -26.521994   1.228  16.768    46  6178  4.18  1.77
M4-65947   246.071350   -26.521235   1.470  14.759   106  5042  3.00  1.29
M4-66076   246.034714   -26.517263   1.214  16.772    45  6183  4.20  1.78
M4-67398   246.094818   -26.476822   1.459  15.146    94  5101  3.17  1.25
M4-68085   246.061234   -26.454664   1.578  13.505   130  4788  2.37  1.43
